A REBO-potential-based model for graphene bending by $\Gamma$-convergence

An atomistic to continuum model for a graphene sheet undergoing bending is presented. Under the assumption that the atomic interactions are governed by a harmonic approximation of the 2nd-generation Brenner REBO (reactive empirical bond-order) potential, involving first, second and third nearest neighbors of any given atom, we determine the variational limit of the energy functionals. It turns out that the $\Gamma$-limit depends on the linearized mean and Gaussian curvatures. If some specific contributions in the atomic interaction are neglected, the variational limit is non-local.

==> Figures/P3l.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'P3l.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{340.22399902bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30791772)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{P3l.pdf}}%
    \put(0.19631902,0.18141982){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xb^\ell$}}}%
    \put(0.27695005,0.08293964){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xb^\ell+\ell\pb_1$}}}%
       \put(0.68609068,0.18229624){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xb^\ell$}}}%
    \put(0.77563538,0.08469249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xb^\ell+\ell\pb_1$}}}%
        \put(0.07,0.08469249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xb^\ell+\ell\pb_3$}}}%
    \put(0.56696086,0.08644534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\xb^\ell+\ell\pb_3$}}}%
    \put(0.21,0.03123062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_{3\ell}^{(1)}(\xb^\ell)$}}}%
    \put(0.73,0.03385989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_{1\ell}^{(1)}(\xb^\ell)$}}}%
  \end{picture}%
\endgroup%

